Evaluating Personalized Tool-Augmented LLMs from the Perspectives of Personalization and Proactivity

Personalized tool utilization is essential for aligning large language models (LLMs) with user preference in interaction scenarios with various tools. However, most of the current benchmarks primarily focus on either personalization of text generation or direct tool-utilizing, without considering both. In this work, we introduce a novel benchmark ETAPP for evaluating personalized tool invocation, establishing a sandbox environment, and a comprehensive dataset of 800 testing cases covering diverse user profiles. To improve the accuracy of our evaluation, we propose a key-point-based LLM evaluation method, mitigating biases in the LLM-as-a-judge system by manually annotating key points for each test case and providing them to LLM as the reference. Additionally, we evaluate the excellent LLMs and provide an in-depth analysis. Furthermore, we investigate the impact of different tool-invoking strategies on LLMs' personalization performance and the effects of fine-tuning in our task. The effectiveness of our preference-setting and key-point-based evaluation method is also validated. Our findings offer insights into improving personalized LLM agents. Our Code is available at https://github.com/hypasd-art/ETAPP.

==> Evaluation_Result_Example.txt <==
{
    "Procedure": {
        "Keypoints for Procedure": {
            "Completeness": {
                "analysis": "The assistant successfully identified the user's preferences for jazz and classical music, selected a track ('So What' by Miles Davis) from the user's frequently played tracks, and set the volume to the user's preferred level of 40%. The assistant also provided a final answer summarizing the task completion. However, there was an unnecessary user prompt due to the assistant's failure to finalize the response earlier, which required the user to intervene and request a proper conclusion.",
                "score": 1
            },
            "Avoid Unnecessary Action": {
                "analysis": "The assistant made an unnecessary tool call after the music was already playing ('tool_calls': [{'name': '', 'arguments': '{}'}]). This action did not contribute to the task and caused confusion. Additionally, the assistant failed to finalize the response initially, leading to unnecessary user feedback.",
                "score": 1
            },
            "Call the tool accurate": {
                "analysis": "The tool calls were mostly accurate. The assistant correctly used 'get_music_list_in_favorites' to retrieve the user's favorite tracks and 'play_music' to play the selected track at the specified volume. However, the unnecessary tool call ('tool_calls': [{'name': '', 'arguments': '{}'}]) after the music was already playing detracts from the accuracy of tool usage.",
                "score": 1
            },
            "Summary the query clearly and comprehensive": {
                "analysis": "The assistant provided a clear and concise final answer summarizing the task ('So What' by Miles Davis is now playing at a volume level of 40. Enjoy your relaxing morning!'). However, this summary was delayed and only provided after the user prompted the assistant to finalize the response.",
                "score": 1
            }
        },
        "Final Assessment": {
            "anlysis": "The assistant partially completed the task but exhibited issues with unnecessary actions, delayed finalization, and redundant tool calls. While the task was eventually completed, these errors detract from the overall performance.",
            "score": 3
        }
    },
    "Personalization": {
        "Keypoints for Personalization": {
            "Consider user's preferred genre or artists for music ('MusicPreferences') when using 'get_music_list_in_favorites'.": {
                "analysis": "The assistant correctly considered the user's preferred genres (jazz and classical) and selected a track ('So What' by Miles Davis) from the user's frequently played tracks. This aligns with the user's preferences.",
                "score": 2
            },
            "Consider user's usual music preferences and listening habits ('ListeningHabits') based on the time of day.": {
                "analysis": "The assistant acknowledged the user's preference for jazz and classical music for relaxation and selected a track suitable for the morning routine. This demonstrates consideration of the user's listening habits.",
                "score": 2
            },
            "Consider user's preferred volume level ('PreferredVolumeLevel') for music when using 'play_music'.": {
                "analysis": "The assistant set the volume to 40%, which aligns with the user's preferred volume level for immersive listening.",
                "score": 2
            }
        },
        "Final Assessment": {
            "analysis": "The assistant demonstrated excellent personalization by considering the user's preferred genres, listening habits, and volume preferences. The solution was well-tailored to the user's profile.",
            "score": 5
        }
    },
    "Proactivity": {
        "Keypoints for Proactivity": {
            "Provide other music suggestions besides the music you recommend and play.": {
                "analysis": "The assistant did not provide additional music suggestions beyond the selected track ('So What' by Miles Davis). This was a missed opportunity to enhance the user's experience.",
                "score": 0
            },
            "Ask if user prefers a new recommendation of different music category": {
                "analysis": "The assistant did not ask the user if they would like a recommendation from a different music category. This was another missed opportunity to proactively engage with the user.",
                "score": 0
            },
            "Consider the time of the day when you recommend music and determine volume.": {
                "analysis": "The assistant considered the time of day (morning) and selected a relaxing jazz track while setting the volume to 40%, which aligns with the user's preferences for immersive listening during this time.",
                "score": 2
            }
        },
        "Final Assessment": {
            "Analysis": "The assistant demonstrated limited proactivity. While it considered the time of day when selecting music and setting the volume, it missed opportunities to provide additional suggestions or ask about alternative preferences.",
            "score": 2
        }
    }
}

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclweb.org/anthology/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.

